NLO QCD and electroweak corrections to $Z+\gamma$ production with leptonic Z-boson decays

The next-to-leading-order electroweak corrections to $pp\to l^+l^-/\bar\nu\nu+\gamma+X$ production, including all off-shell effects of intermediate Z bosons in the complex-mass scheme, are calculated for LHC energies, revealing the typically expected large corrections of tens of percent in the TeV range. Contributions from quark-photon and photon-photon initial states are taken into account as well, but their impact is found to be moderate or small. Moreover, the known next-to-leading-order QCD corrections are reproduced. In order to separate hard photons from jets, both a quark-to-photon fragmentation function \'a la Glover/Morgan and Frixione's cone isolation are employed. The calculation is available in the form of Monte Carlo programs allowing for the evaluation of arbitrary differential cross sections. Predictions for integrated cross sections are presented for the LHC at 7 TeV, 8 TeV, and 14 TeV, and differential distributions are discussed at 14 TeV for bare muons and dressed leptons. Finally, we consider the impact of anomalous $ZZ\gamma$ and $Z\gamma\gamma$ couplings.

==> plots/feynman_diagrams/zgamma_ll_paper_plots.txt <==
Mathematica 10.0 for Linux x86 (64-bit)
Copyright 1988-2014 Wolfram Research, Inc.

In[1]:= 
FeynArts 3.9
by Hagen Eck, Sepp Kueblbeck, and Thomas Hahn
last revised 11 Sep 14

In[2]:= In[2]:= 
In[3]:= In[3]:= 
In[4]:= 
In[5]:= 
In[6]:= In[6]:= 
In[7]:= In[7]:= 
In[8]:= In[8]:= 
In[9]:= In[9]:= 
In[10]:= In[10]:= 
In[11]:= In[11]:= 
In[12]:= 
In[13]:= 
In[14]:= 
In[15]:= 
In[16]:= 
In[17]:= 
In[18]:= 
In[19]:= In[19]:=                                                                                                                      
In[20]:= In[20]:= 
In[21]:= In[21]:= 
In[22]:= 
In[23]:= 
In[24]:= 
In[25]:= 
In[26]:= 
In[27]:= 
In[28]:= 
In[29]:= In[29]:= 
In[30]:= In[30]:= 
In[31]:= 
In[32]:= 
In[33]:=                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       
In[34]:= In[34]:= In[34]:= 
In[35]:= In[35]:= 
In[36]:= 
In[37]:= 
In[38]:=                                                                                                                                                                                                                                                                                                                   
In[39]:= 
In[40]:= In[40]:=          
In[41]:= 
In[42]:= In[42]:=                                                                                                                                                                                                                                                                                                                                                                                           
In[43]:= In[43]:= In[43]:= In[43]:= 
In[44]:= In[44]:= 
In[45]:= 
In[46]:= 
In[47]:= 
In[48]:= 
In[49]:= 
In[50]:=                                                                                                                                                                                                                                           
In[51]:= 
In[52]:= 
In[53]:= In[53]:= 
In[54]:= 
In[55]:= 
In[56]:= 
In[57]:= 
In[58]:= 
In[59]:=                                                                                                                                                                                                                                           
In[60]:= In[60]:= 
In[61]:= In[61]:= 
In[62]:= In[62]:= 
In[63]:= 
In[64]:= 
In[65]:= 
In[66]:= 
In[67]:= In[67]:=                                                                                                                                                                                                                                                                                                                                                                                           
In[68]:= In[68]:= In[68]:= 
In[69]:= In[69]:= 
In[70]:= 
In[71]:= 
loading generic model file /home/christian/.Mathematica/Applications/FeynArts\
 
      -3.9/Models/Lorentz.gen
> $GenericMixing is OFF
generic model {Lorentz} initialized

loading classes model file /home/christian/.Mathematica/Applications/FeynArts\
 
      -3.9/Models/SMQCD.mod
  loading classes model file /home/christian/.Mathematica/Applications/FeynAr\
 
      ts-3.9/Models/SM.mod

$CKM = False

> 49 particles (incl. antiparticles) in 18 classes
> $CounterTerms are ON
> 93 vertices
> 121 counter terms of order 1
> 6 counter terms of order 2
classes model {SMQCD} initialized

Excluding 42 field point(s) (incl. charge-conjugate ones)

inserting at level(s) {Classes}
> Top. 1: 0 Classes insertions
> Top. 2: 0 Classes insertions
> Top. 3: 0 Classes insertions
> Top. 4: 0 Classes insertions
> Top. 5: 0 Classes insertions
> Top. 6: 0 Classes insertions
> Top. 7: 0 Classes insertions
> Top. 8: 0 Classes insertions
> Top. 9: 0 Classes insertions
> Top. 10: 0 Classes insertions
> Top. 11: 0 Classes insertions
> Top. 12: 0 Classes insertions
> Top. 13: 0 Classes insertions
> Top. 14: 0 Classes insertions
> Top. 15: 0 Classes insertions
> Top. 16: 0 Classes insertions
> Top. 17: 0 Classes insertions
> Top. 18: 0 Classes insertions
> Top. 19: 0 Classes insertions
> Top. 20: 0 Classes insertions
> Top. 21: 0 Classes insertions
> Top. 22: 0 Classes insertions
> Top. 23: 0 Classes insertions
> Top. 24: 0 Classes insertions
> Top. 25: 0 Classes insertions
> Top. 26: 0 Classes insertions
> Top. 27: 0 Classes insertions
> Top. 28: 0 Classes insertions
> Top. 29: 0 Classes insertions
> Top. 30: 0 Classes insertions
> Top. 31: 0 Classes insertions
> Top. 32: 0 Classes insertions
> Top. 33: 0 Classes insertions
> Top. 34: 0 Classes insertions
> Top. 35: 0 Classes insertions
> Top. 36: 0 Classes insertions
> Top. 37: 0 Classes insertions
> Top. 38: 0 Classes insertions
> Top. 39: 0 Classes insertions
> Top. 40: 0 Classes insertions
> Top. 41: 0 Classes insertions
> Top. 42: 0 Classes insertions
> Top. 43: 0 Classes insertions
> Top. 44: 0 Classes insertions
> Top. 45: 0 Classes insertions
> Top. 46: 0 Classes insertions
> Top. 47: 0 Classes insertions
> Top. 48: 0 Classes insertions
> Top. 49: 0 Classes insertions
> Top. 50: 0 Classes insertions
> Top. 51: 0 Classes insertions
> Top. 52: 0 Classes insertions
> Top. 53: 0 Classes insertions
> Top. 54: 0 Classes insertions
> Top. 55: 0 Classes insertions
> Top. 56: 0 Classes insertions
> Top. 57: 0 Classes insertions
> Top. 58: 0 Classes insertions
> Top. 59: 0 Classes insertions
> Top. 60: 0 Classes insertions
> Top. 61: 0 Classes insertions
> Top. 62: 0 Classes insertions
> Top. 63: 0 Classes insertions
> Top. 64: 0 Classes insertions
> Top. 65: 0 Classes insertions
> Top. 66: 0 Classes insertions
> Top. 67: 0 Classes insertions
> Top. 68: 0 Classes insertions
> Top. 69: 0 Classes insertions
> Top. 70: 0 Classes insertions
> Top. 71: 0 Classes insertions
> Top. 72: 0 Classes insertions
> Top. 73: 0 Classes insertions
> Top. 74: 0 Classes insertions
> Top. 75: 0 Classes insertions
> Top. 76: 0 Classes insertions
> Top. 77: 0 Classes insertions
> Top. 78: 0 Classes insertions
> Top. 79: 0 Classes insertions
> Top. 80: 0 Classes insertions
> Top. 81: 0 Classes insertions
> Top. 82: 0 Classes insertions
> Top. 83: 0 Classes insertions
> Top. 84: 0 Classes insertions
> Top. 85: 0 Classes insertions
> Top. 86: 0 Classes insertions
> Top. 87: 0 Classes insertions
> Top. 88: 0 Classes insertions
> Top. 89: 0 Classes insertions
> Top. 90: 0 Classes insertions
> Top. 91: 0 Classes insertions
> Top. 92: 0 Classes insertions
> Top. 93: 0 Classes insertions
> Top. 94: 0 Classes insertions
> Top. 95: 0 Classes insertions
> Top. 96: 0 Classes insertions
> Top. 97: 0 Classes insertions
> Top. 98: 0 Classes insertions
> Top. 99: 0 Classes insertions
> Top. 100: 0 Classes insertions
> Top. 101: 0 Classes insertions
> Top. 102: 0 Classes insertions
> Top. 103: 0 Classes insertions
> Top. 104: 0 Classes insertions
> Top. 105: 0 Classes insertions
> Top. 106: 0 Classes insertions
> Top. 107: 0 Classes insertions
> Top. 108: 0 Classes insertions
> Top. 109: 0 Classes insertions
> Top. 110: 0 Classes insertions
> Top. 111: 0 Classes insertions
> Top. 112: 0 Classes insertions
> Top. 113: 0 Classes insertions
> Top. 114: 0 Classes insertions
> Top. 115: 0 Classes insertions
> Top. 116: 0 Classes insertions
> Top. 117: 0 Classes insertions
> Top. 118: 0 Classes insertions
> Top. 119: 2 Classes insertions
> Top. 120: 2 Classes insertions
> Top. 121: 0 Classes insertions
> Top. 122: 2 Classes insertions
> Top. 123: 2 Classes insertions
> Top. 124: 0 Classes insertions
> Top. 125: 2 Classes insertions
> Top. 126: 0 Classes insertions
> Top. 127: 2 Classes insertions
> Top. 128: 0 Classes insertions
> Top. 129: 0 Classes insertions
> Top. 130: 0 Classes insertions
> Top. 131: 0 Classes insertions
> Top. 132: 0 Classes insertions
> Top. 133: 0 Classes insertions
> Top. 134: 0 Classes insertions
> Top. 135: 0 Classes insertions
> Top. 136: 0 Classes insertions
> Top. 137: 0 Classes insertions
> Top. 138: 0 Classes insertions
> Top. 139: 0 Classes insertions
> Top. 140: 0 Classes insertions
> Top. 141: 0 Classes insertions
> Top. 142: 0 Classes insertions
> Top. 143: 0 Classes insertions
> Top. 144: 0 Classes insertions
> Top. 145: 0 Classes insertions
> Top. 146: 0 Classes insertions
> Top. 147: 0 Classes insertions
> Top. 148: 0 Classes insertions
> Top. 149: 0 Classes insertions
> Top. 150: 0 Classes insertions
> Top. 151: 0 Classes insertions
> Top. 152: 0 Classes insertions
> Top. 153: 0 Classes insertions
> Top. 154: 0 Classes insertions
> Top. 155: 0 Classes insertions
> Top. 156: 0 Classes insertions
> Top. 157: 0 Classes insertions
> Top. 158: 0 Classes insertions
> Top. 159: 0 Classes insertions
> Top. 160: 0 Classes insertions
> Top. 161: 0 Classes insertions
> Top. 162: 0 Classes insertions
> Top. 163: 0 Classes insertions
> Top. 164: 0 Classes insertions
> Top. 165: 0 Classes insertions
> Top. 166: 0 Classes insertions
> Top. 167: 0 Classes insertions
> Top. 168: 0 Classes insertions
> Top. 169: 0 Classes insertions
> Top. 170: 0 Classes insertions
> Top. 171: 0 Classes insertions
> Top. 172: 0 Classes insertions
> Top. 173: 0 Classes insertions
> Top. 174: 0 Classes insertions
> Top. 175: 0 Classes insertions
> Top. 176: 0 Classes insertions
> Top. 177: 0 Classes insertions
> Top. 178: 0 Classes insertions
> Top. 179: 0 Classes insertions
> Top. 180: 0 Classes insertions
> Top. 181: 0 Classes insertions
> Top. 182: 0 Classes insertions
> Top. 183: 0 Classes insertions
> Top. 184: 0 Classes insertions
> Top. 185: 2 Classes insertions
> Top. 186: 0 Classes insertions
> Top. 187: 2 Classes insertions
> Top. 188: 2 Classes insertions
> Top. 189: 0 Classes insertions
> Top. 190: 2 Classes insertions
> Top. 191: 0 Classes insertions
> Top. 192: 2 Classes insertions
> Top. 193: 0 Classes insertions
> Top. 194: 2 Classes insertions
> Top. 195: 0 Classes insertions
> Top. 196: 0 Classes insertions
> Top. 197: 0 Classes insertions
> Top. 198: 0 Classes insertions
> Top. 199: 2 Classes insertions
> Top. 200: 0 Classes insertions
> Top. 201: 2 Classes insertions
> Top. 202: 0 Classes insertions
> Top. 203: 0 Classes insertions
> Top. 204: 0 Classes insertions
> Top. 205: 2 Classes insertions
> Top. 206: 0 Classes insertions
> Top. 207: 2 Classes insertions
> Top. 208: 0 Classes insertions
> Top. 209: 2 Classes insertions
> Top. 210: 0 Classes insertions
> Top. 211: 2 Classes insertions
> Top. 212: 0 Classes insertions
> Top. 213: 0 Classes insertions
> Top. 214: 0 Classes insertions
> Top. 215: 2 Classes insertions
> Top. 216: 0 Classes insertions
> Top. 217: 2 Classes insertions
> Top. 218: 0 Classes insertions
> Top. 219: 0 Classes insertions
> Top. 220: 0 Classes insertions

Restoring 42 field point(s)
in total: 40 Classes insertions

In[72]:= > Top. 1: 2 diagrams
> Top. 2: 2 diagrams
> Top. 3: 2 diagrams
> Top. 4: 2 diagrams
> Top. 5: 2 diagrams
> Top. 6: 2 diagrams
> Top. 7: 2 diagrams
> Top. 8: 2 diagrams
> Top. 9: 2 diagrams
> Top. 10: 2 diagrams
> Top. 11: 2 diagrams
> Top. 12: 2 diagrams
> Top. 13: 2 diagrams
> Top. 14: 2 diagrams
> Top. 15: 2 diagrams
> Top. 16: 2 diagrams
> Top. 17: 2 diagrams
> Top. 18: 2 diagrams
> Top. 19: 2 diagrams
> Top. 20: 2 diagrams

In[73]:= 
In[74]:= In[74]:= 
In[75]:= 
In[76]:= 
In[77]:= 
In[78]:= 
In[79]:= 
In[80]:= 
In[81]:= 
In[82]:= 
In[83]:= 
In[84]:= 
In[85]:= 
In[86]:= 
In[87]:= 
In[88]:= 
In[89]:= 
In[90]:= 
In[91]:= 
In[92]:= 
In[93]:= 
In[94]:= In[94]:= > Top. 1: 1 diagram

In[95]:= 
In[96]:= 
In[97]:= > Top. 1: 1 diagram

In[98]:= 
In[99]:= 
In[100]:= > Top. 1: 1 diagram

In[101]:= 
In[102]:= 
In[103]:= > Top. 1: 1 diagram

In[104]:= 
In[105]:= 
In[106]:= > Top. 1: 1 diagram

In[107]:= 
In[108]:= 
In[109]:= > Top. 1: 1 diagram

In[110]:= 
In[111]:= 
In[112]:= > Top. 1: 1 diagram

In[113]:= 
In[114]:= 
In[115]:= > Top. 1: 1 diagram

In[116]:= 
In[117]:= 
In[118]:= > Top. 1: 1 diagram

In[119]:= 
In[120]:= 
In[121]:= > Top. 1: 1 diagram

In[122]:= 
In[123]:= 
In[124]:= > Top. 1: 1 diagram

In[125]:= 
In[126]:= 
In[127]:= > Top. 1: 1 diagram

In[128]:= 
In[129]:= 
In[130]:= > Top. 1: 1 diagram

In[131]:= 
In[132]:= 
In[133]:= > Top. 1: 1 diagram

In[134]:= 
In[135]:= 
In[136]:= > Top. 1: 1 diagram

In[137]:= 
In[138]:= 
In[139]:= > Top. 1: 1 diagram

In[140]:= 
In[141]:= 
In[142]:= > Top. 1: 1 diagram

In[143]:= 
In[144]:= 
In[145]:= > Top. 1: 1 diagram

In[146]:= 
In[147]:= 
In[148]:= > Top. 1: 1 diagram

In[149]:= 
In[150]:= 
In[151]:= > Top. 1: 1 diagram

In[152]:= 
In[153]:= 
In[154]:= In[154]:= 

